High angular resolution evidence of dust traps from deep ALMA Band 3 observations of LkCa15

Dust traps are the most promising mechanisms to explain the observed substructures in protoplanetary discs. In this work, we present high-angular resolution ($\sim$60 mas, 9.4 au) and high-sensitivity Atacama Large Millimetre/submillimetre Array (ALMA) observations at 3 mm of the transitional disc around LkCa15. The new data, combined with previous high-resolution observations at $\lambda=0.87,1.3$ mm, make LkCa15 an ideal laboratory for testing the dust trapping mechanism. We found that the width of the three rings decreases linearly with frequency, and the spectral indices show local minima at the locations of the rings, consistent with dust trap models. Multi-wavelength modelling confirms that the dust surface density and maximum grain size peak at 69 and 101 au, and suggestive peak at 42 au. The estimated total dust mass is between 13-250 M$_{\oplus}$, depending on the chosen opacity. The inner disc shows bright and unresolved emission at 3 mm, exhibiting a spectral index of $\alpha_{1.3-3 \rm mm} = 0.3 \pm 0.37$, and $\alpha_{\rm 3mm-3cm}$ ranging from $-0.1$ to $0.0$. These properties are consistent with free-free emission from an ionised jet or disc wind. Dust evolution models and radiative transfer calculations suggest that a viscosity coefficient of $\alpha = 10^{-3}$, a fragmentation velocity of 10 m s$^{-1}$, and DSHARP opacities provide the best match to the observed properties.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
